GRB 220426A: A Thermal Radiation-Dominated Gamma-Ray Burst

The physical composition of the ejecta of gamma-ray bursts (GRBs) remains an open question. The radiation mechanism of the prompt gamma rays is also in debate. This problem can be solved for the bursts hosting distinct thermal radiation. However, the events with dominant thermal spectral components are still rare. In this work, we focus on GRB 220426A, a recent event detected by Fermi-GBM. The time-resolved and time-integrated data analyses yield very hard low-energy spectral indices and rather soft high-energy spectral indices. This means that the spectra of GRB 220426A are narrowly distributed. And the Bayesian inference results are in favor of the multicolor blackbody (mBB) model. The physical properties of the relativistic outflow are calculated. Assuming a redshift $z= 1.4$, the bulk Lorentz factors $\Gamma$ of the shells are found to be between $274_{-18}^{+24}$ and $827_{-71}^{+100}$, and the corresponding photosphere radii $R_{\rm ph}$ are in the range of $1.83_{-0.50}^{+0.52} \times 10^{11}$ and $2.97_{-0.15}^{+0.14} \times 10^{12}$ cm. Similar to GRB 090902B, the time-resolved properties of GRB 220426A satisfy the observed $\Gamma-L$ and $E_p-L$ correlations, where $L$ is the luminosity of the prompt emission and $E_{p}$ is the spectral peak energy.

==> Reply.txt <==
Dear Prof. Hartmann,

Thanks for your reply, we have rechecked the manuscript and made changes to details such as grammar and sentence structure. Hopefully this version could be found suitable for publication in ApJ.

Best wishes,
Yun Wang and Zhiping Jin on behalf of the co-authors

--------------------Reply to the referee's comments--------------------
* My main concern is about the novelty of this work: earlier this year, a paper on the same GRB was published by Deng et. al. (Ap.J., 934, L22), and an earlier preprint (arXiv:2205.08737). The authors came to a similar main conclusion, namely that the origin of the emission from this burst is thermal. The authors do not refer to these works, and therefore it is difficult to asses the novelty of this current work, and how it adds to our knowledge of this GRB. 

Reply: Thank you very much for sending us the referee's further report on our 2nd submission. After reading the report, we have the feeling that it is from the second referee. Though we do appreciate that she/he said that the result is robust, we are unable to agree with her/him that it is hard to judge the novelty of this work. The main reason given by the referee is that the same conclusion was drawn by Deng et al. (arXiv:2205.08737) ``before". However, we would like to point out the fact that it is not the case and our work had been posted to arXiv earlier (https://arxiv.org/abs/2205.08427). Our submission to ApJ (May 16) is also one day earlier than theirs to ApJL (May 17). Clearly, these two researches have been carried out independently, and our manuscript, rather than Deng et al., has been finished/submitted earlier. 
 
Since the referee does not have other concern, we think it is reasonable to accept our work in its current form. Thanks a lot for your kind help and we are looking forward to your favorable decision.

--
Kind regards,
Yun Wang and Zhiping Jin on behalf of the co-authors
